Performance of Python runtimes on a non-numeric scientific code

The Python library FatGHol FatGHoL used in Murri2012 to reckon the rational homology of the moduli space of Riemann surfaces is an example of a non-numeric scientific code: most of the processing it does is generating graphs (represented by complex Python objects) and computing their isomorphisms (a triple of Python lists; again a nested data structure). These operations are repeated many times over: for example, the spaces and are triangulated by 4'583'322 and 747'664 graphs, respectively. This is an opportunity for every Python runtime to prove its strength in optimization. The purpose of this experiment was to assess the maturity of alternative Python runtimes, in terms of: compatibility with the language as implemented in CPython 2.7, and performance speedup. This paper compares the results and experiences from running FatGHol with different Python runtimes: CPython 2.7.5, PyPy 2.1, Cython 0.19, Numba 0.11, Nuitka 0.4.4 and Falcon.

==> data.csv <==
MGN,CPUTIME_SYS,CPUTIME_USR,CS_INVOLUNTARY,CS_VOLUNTARY,MAJFLT,MAXMEM(KB),MINFLT,PYTHON,RUN_NO,WCTIME
M04,1.89,0.20,2,57000,0,39968,5570,py27,1,9.59
M04,1.89,0.18,2,58005,0,39968,5570,py27,2,9.50
M04,1.88,0.18,6,58340,0,39968,5570,py27,3,9.50
M04,1.90,0.18,2,59170,0,39968,5570,py27,4,9.54
M04,1.86,0.20,3,58804,0,39968,5570,py27,5,9.44
M04,1.87,0.20,2,58290,0,39968,5570,py27,6,9.51
M04,1.89,0.17,5,57932,0,39968,5570,py27,7,9.48
M04,1.85,0.24,2,58260,0,39968,5570,py27,8,9.50
M04,1.84,0.19,2,59790,0,39968,5570,py27,9,9.50
M05,1.91,20.23,34,58270,0,196496,15393,py27,1,29.50
M05,1.90,20.49,32,56051,0,196496,15393,py27,2,29.48
M05,1.92,20.56,33,56998,0,196576,15388,py27,3,29.91
M05,1.90,20.14,32,58117,0,196544,15390,py27,4,29.71
M05,1.92,20.62,34,56961,0,196688,15380,py27,5,32.11
M05,1.89,20.69,33,59084,0,196688,15380,py27,6,31.31
M05,1.90,20.64,33,58653,0,196688,15380,py27,7,32.49
M05,1.90,20.23,35,58232,0,196624,15385,py27,8,31.39
M05,1.95,20.38,33,56799,0,196576,15392,py27,9,31.44
M13,1.94,127.26,196,58056,0,267424,19807,py27,1,138.71
M13,1.90,126.96,195,57615,0,267424,19789,py27,2,136.98
M13,1.93,127.06,199,57084,0,267424,19788,py27,3,136.69
M13,2.66,126.57,195,39782,0,267424,19785,py27,4,136.34
M13,2.62,126.57,195,39782,0,267424,19807,py27,5,136.02
M13,2.66,126.41,194,39786,0,267424,19790,py27,6,135.96
M13,2.69,126.27,197,39783,0,267424,19807,py27,7,136.15
M13,2.74,126.61,196,39781,0,267424,19806,py27,8,136.01
M13,2.72,126.35,195,39788,0,267424,19791,py27,9,135.77
M21,2.48,5.17,12,39760,0,56848,6625,py27,1,14.44
M21,2.49,5.12,11,39760,0,56848,6625,py27,2,14.54
M21,2.40,5.24,13,39764,0,56864,6629,py27,3,14.53
M21,2.37,5.27,12,39761,0,56848,6625,py27,4,14.66
M21,2.33,5.30,12,39763,0,56864,6628,py27,5,14.52
M21,2.54,5.13,11,39760,0,56848,6625,py27,6,15.28
M21,2.48,5.20,12,39760,0,56848,6625,py27,7,14.36
M21,2.49,5.17,12,39760,0,56848,6625,py27,8,14.31
M21,2.41,5.24,16,39760,0,56848,6625,py27,9,14.45
M04,3.26,0.59,92,57903,0,222976,24652,pypy,1,13.94
M04,3.29,0.52,92,57903,0,222976,24652,pypy,2,13.69
M04,3.17,0.63,91,57903,0,222976,24652,pypy,3,13.72
M04,3.25,0.56,91,57903,0,222976,24651,pypy,4,13.29
M04,3.29,0.54,92,57903,0,222976,24652,pypy,5,13.39
M04,3.24,0.59,91,57903,0,222976,24652,pypy,6,13.52
M04,3.24,0.57,91,57903,0,222976,24652,pypy,7,13.41
M04,3.26,0.54,91,57903,0,222976,24652,pypy,8,13.39
M04,3.25,0.57,92,57903,0,222976,24652,pypy,9,13.36
M05,3.70,10.80,108,57903,0,726576,57912,pypy,1,24.28
M05,3.64,10.77,107,57917,0,727248,57934,pypy,2,24.08
M05,3.82,10.74,107,57903,0,728528,58033,pypy,3,24.12
M05,3.84,10.65,107,57903,0,726576,57912,pypy,4,24.21
M05,3.55,10.92,107,57903,0,728528,58033,pypy,5,24.76
M05,3.51,10.95,107,57903,0,726576,57912,pypy,6,24.30
M05,3.60,10.86,107,57903,0,728528,58033,pypy,7,24.21
M05,3.66,10.85,107,57903,0,726576,57912,pypy,8,24.16
M05,3.69,10.76,108,57903,0,726576,57912,pypy,9,24.07
M13,3.89,34.45,145,57917,0,1685472,118153,pypy,1,47.93
M13,3.98,34.35,145,57920,0,1683664,117931,pypy,2,48.43
M13,3.92,34.32,147,57917,0,1683616,118036,pypy,3,47.97
M13,3.96,34.29,144,57921,0,1683680,118038,pypy,4,48.05
M13,3.90,34.35,147,57913,0,1671712,117296,pypy,5,48.20
M13,3.77,34.43,145,57924,0,1685664,118157,pypy,6,47.93
M13,4.08,34.27,145,57919,0,1685568,118153,pypy,7,48.21
M13,3.80,34.40,147,57918,0,1683680,118036,pypy,8,47.89
M13,3.84,34.41,146,57920,0,1671904,117115,pypy,9,47.85
M21,3.55,5.29,104,57904,0,422672,38814,pypy,1,18.67
M21,3.55,5.25,103,57909,0,422832,38924,pypy,2,18.37
M21,3.55,5.26,102,57903,0,422640,38918,pypy,3,18.29
M21,3.60,5.26,100,57903,0,422672,38921,pypy,4,18.65
M21,3.47,5.36,100,57903,0,422640,38919,pypy,5,18.37
M21,3.41,5.40,99,57903,0,422672,38921,pypy,6,18.26
M21,3.48,5.37,100,57903,0,422640,38918,pypy,7,18.30
M21,3.56,5.27,101,57903,0,422800,38403,pypy,8,18.37
M21,3.52,5.32,100,57903,0,422672,38921,pypy,9,18.24
M04,4.12,0.20,4,77440,0,46304,6376,cython-bare,1,16.88
M04,4.18,0.18,4,77441,0,46304,6365,cython-bare,2,16.82
M04,4.15,0.20,2,77441,0,46304,6377,cython-bare,3,17.05
M04,4.17,0.17,4,77440,0,46304,6376,cython-bare,4,17.06
M04,4.16,0.18,2,77440,0,46304,6376,cython-bare,5,17.33
M04,4.21,0.14,2,77441,0,46320,6377,cython-bare,6,17.13
M04,4.12,0.18,3,77440,0,46304,6376,cython-bare,7,17.19
M04,4.16,0.18,3,77440,0,46304,6376,cython-bare,8,17.25
M04,4.15,0.17,2,77440,0,46304,6376,cython-bare,9,17.31
M05,4.82,14.76,26,77443,0,201408,16127,cython-bare,1,33.07
M05,4.82,14.74,26,77447,0,201360,16131,cython-bare,2,33.09
M05,4.42,15.07,24,77447,0,201344,16131,cython-bare,3,31.90
M05,4.86,14.54,26,77447,0,201344,16131,cython-bare,4,32.38
M05,4.67,14.60,25,77452,0,201264,16136,cython-bare,5,31.86
M05,4.93,14.60,26,77447,0,201376,16130,cython-bare,6,32.62
M05,4.54,14.80,25,77446,0,201360,16130,cython-bare,7,36.20
M05,4.72,14.85,26,77442,0,201456,16125,cython-bare,8,32.68
M05,4.67,14.75,28,77445,0,201376,16129,cython-bare,9,32.27
M13,4.84,93.54,145,77462,0,271456,20427,cython-bare,1,112.45
M13,4.98,93.37,145,77465,0,271456,20430,cython-bare,2,111.23
M13,4.82,93.74,146,77462,0,271456,20427,cython-bare,3,111.34
M13,5.06,93.81,146,77457,0,271456,20422,cython-bare,4,111.63
M13,5.04,93.28,147,77461,0,271456,20426,cython-bare,5,111.36
M13,4.98,93.40,147,77465,0,271456,20430,cython-bare,6,111.07
M13,5.01,93.59,148,77462,0,271456,20427,cython-bare,7,112.50
M13,5.29,93.25,146,77458,0,271456,20423,cython-bare,8,111.57
M13,5.05,93.39,148,77463,0,271456,20428,cython-bare,9,112.76
M21,4.66,3.70,11,77440,0,62688,7400,cython-bare,1,21.26
M21,4.62,3.73,11,77441,0,62688,7389,cython-bare,2,21.32
M21,4.70,3.68,10,77440,0,62688,7400,cython-bare,3,21.88
M21,4.57,3.79,10,77442,0,62704,7402,cython-bare,4,21.16
M21,4.59,3.81,10,77440,0,62688,7400,cython-bare,5,21.63
M21,4.59,3.78,12,77440,0,62688,7400,cython-bare,6,21.41
M21,4.54,3.83,14,77440,0,62688,7400,cython-bare,7,21.30
M21,4.58,3.77,11,77440,0,62688,7400,cython-bare,8,21.46
M21,4.48,3.89,10,77442,0,62704,7402,cython-bare,9,21.71
M04,4.19,0.16,3,77440,0,45904,6270,cython-purepython,1,18.09
M04,4.16,0.18,4,77440,0,45904,6270,cython-purepython,2,17.38
M04,4.21,0.13,2,77440,0,45904,6270,cython-purepython,3,17.30
M04,4.20,0.15,4,77440,0,45904,6270,cython-purepython,4,17.24
M04,4.18,0.18,2,77440,0,45904,6269,cython-purepython,5,17.29
M04,4.18,0.17,3,77440,0,45904,6270,cython-purepython,6,17.41
M04,4.21,0.17,2,77440,0,45904,6270,cython-purepython,7,17.42
M04,4.17,0.16,4,77440,0,45904,6270,cython-purepython,8,17.26
M04,4.16,0.17,3,77440,0,45904,6270,cython-purepython,9,17.51
M05,4.90,14.06,24,77440,0,201568,16037,cython-purepython,1,32.04
M05,4.84,13.94,24,77450,0,201536,16047,cython-purepython,2,31.81
M05,4.80,14.13,27,77447,0,201456,16044,cython-purepython,3,31.79
M05,4.83,14.07,24,77446,0,201472,16043,cython-purepython,4,31.92
M05,4.79,14.02,25,77447,0,201456,16044,cython-purepython,5,32.29
M05,4.78,13.95,28,77455,0,201392,16048,cython-purepython,6,31.52
M05,4.80,14.17,23,77446,0,201472,16043,cython-purepython,7,31.78
M05,4.63,14.25,24,77447,0,201472,16044,cython-purepython,8,31.69
M05,4.94,13.88,23,77447,0,201456,16044,cython-purepython,9,31.96
M13,5.03,93.08,144,77463,0,271024,20311,cython-purepython,1,111.27
M13,5.38,92.55,146,77465,0,271024,20365,cython-purepython,2,110.79
M13,5.19,92.94,148,77468,0,271024,20315,cython-purepython,3,111.24
M13,5.10,92.82,146,77463,0,271024,20363,cython-purepython,4,110.92
M13,5.33,92.88,147,77466,0,271024,20313,cython-purepython,5,111.11
M13,4.98,93.29,146,77459,0,271024,20307,cython-purepython,6,111.11
M13,5.00,92.87,145,77461,0,271024,20309,cython-purepython,7,110.84
M13,5.06,92.75,146,77464,0,271024,20364,cython-purepython,8,112.22
M13,4.98,93.18,147,77464,0,271024,20309,cython-purepython,9,112.35
M21,4.71,3.68,11,77440,0,62256,7292,cython-purepython,1,21.14
M21,4.48,3.90,10,77443,0,62256,7295,cython-purepython,2,21.68
M21,4.55,3.84,12,77441,0,62256,7293,cython-purepython,3,22.13
M21,4.59,3.79,11,77441,0,62256,7280,cython-purepython,4,21.72
M21,4.58,3.80,11,77440,0,62256,7292,cython-purepython,5,21.14
M21,4.44,3.93,12,77443,0,62256,7295,cython-purepython,6,22.14
M21,4.43,3.95,10,77440,0,62256,7292,cython-purepython,7,21.95
M21,4.74,3.68,12,77441,0,62256,7280,cython-purepython,8,21.49
M21,4.59,3.81,11,77440,0,62256,7292,cython-purepython,9,22.09
M04,1.50,0.16,2,27042,0,59200,4157,nuitka,1,6.11
M04,1.46,0.20,2,27042,0,59200,4157,nuitka,2,7.07
M04,1.49,0.16,2,27042,0,59200,4157,nuitka,3,6.13
M04,1.48,0.16,4,27042,0,59200,4157,nuitka,4,6.71
M04,1.50,0.15,2,27042,0,59200,4157,nuitka,5,6.54
M04,1.48,0.17,3,27042,0,59200,4157,nuitka,6,6.39
M04,1.46,0.19,4,27042,0,59200,4157,nuitka,7,6.28
M04,1.48,0.18,2,27042,0,59200,4157,nuitka,8,6.31
M04,1.45,0.20,2,27042,0,59200,4157,nuitka,9,6.59
M05,2.01,22.40,36,27051,0,603904,88936,nuitka,1,29.11
M05,1.94,22.59,36,27047,0,587648,88936,nuitka,2,29.26
M05,1.89,22.60,39,27050,0,587648,88935,nuitka,3,30.26
M05,1.97,22.56,36,27050,0,587648,88936,nuitka,4,29.40
M05,2.23,22.25,37,27045,0,587648,88936,nuitka,5,29.14
M05,1.95,22.57,37,27053,0,587648,88934,nuitka,6,29.29
M05,1.90,22.57,38,27048,0,587648,88936,nuitka,7,29.00
M05,2.00,22.50,37,27048,0,587648,88936,nuitka,8,29.04
M05,1.92,22.52,37,27050,0,587648,88936,nuitka,9,29.01
M13,2.88,135.99,212,27116,0,2504384,443634,nuitka,1,143.63
M13,3.08,135.78,211,27133,0,2569408,443634,nuitka,2,143.62
M13,2.97,135.68,214,27135,0,2642560,443635,nuitka,3,143.13
M13,3.24,135.48,209,27122,0,2504384,443633,nuitka,4,143.22
M13,2.91,135.89,211,27144,0,2569408,443634,nuitka,5,143.29
M13,2.76,136.25,211,27138,0,2504384,443635,nuitka,6,143.47
M13,2.66,135.98,210,27121,0,2569408,443636,nuitka,7,143.04
M13,2.95,135.70,210,27127,0,2642560,443636,nuitka,8,143.14
M13,3.00,135.74,212,27119,0,2504384,443635,nuitka,9,143.42
M21,1.79,6.56,15,27042,0,234512,29231,nuitka,1,12.77
M21,1.86,6.47,14,27047,0,278416,29234,nuitka,2,12.73
M21,1.81,6.54,14,27042,0,234512,29231,nuitka,3,12.95
M21,1.78,6.57,17,27048,0,278416,29233,nuitka,4,12.77
M21,1.68,6.66,16,27042,0,234512,29231,nuitka,5,12.70
M21,1.77,6.58,14,27047,0,278416,29234,nuitka,6,12.77
M21,1.75,6.60,14,27048,0,286544,29235,nuitka,7,12.83
M21,1.76,6.57,16,27042,0,234512,29231,nuitka,8,12.76
M21,1.79,6.54,14,27050,0,278416,29234,nuitka,9,12.78

